FLOWER: A comprehensive dataflow compiler for high-level synthesis

FPGAs have found their way into data centers as accelerator cards, making reconfigurable computing more accessible for high-performance applications. At the same time, new high-level synthesis compilers like Xilinx Vitis and runtime libraries such as XRT attract software programmers into the reconfigurable domain. While software programmers are familiar with task-level and data-parallel programming, FPGAs often require different types of parallelism. For example, data-driven parallelism is mandatory to obtain satisfactory hardware designs for pipelined dataflow architectures. However, software programmers are often not acquainted with dataflow architectures - resulting in poor hardware designs. In this work we present FLOWER, a comprehensive compiler infrastructure that provides automatic canonical transformations for high-level synthesis from a domain-specific library. This allows programmers to focus on algorithm implementations rather than low-level optimizations for dataflow architectures. We show that FLOWER allows to synthesize efficient implementations for high-performance streaming applications targeting System-on-Chip and FPGA accelerator cards, in the context of image processing and computer vision.

==> FLOWER Dataflow compiler for HLS/lst.inc <==
% \usepackage{calc}
% \usepackage{listings}
% \usepackage{subfig}
% \usepackage{xcolor}
% \usepackage{scalefnt}
% \usepackage{lstautogobble}
% \usepackage{etoolbox}

\newcommand{\emphstyle}{\bfseries}
\newcommand{\commentstyle}{\ttfamily\color{OliveGreen!50!black}\itshape}
\newcommand{\intextstyle}{\ttfamily\small}
\newcommand{\inlinestyle}{\ttfamily\small}

% patch lstinline to also work in mathmode with ttfamily
%\expandafter\patchcmd\csname \string\lstinline\endcsname{%
%    \leavevmode
%    \bgroup
%}{%
%    \leavevmode
%    \ifmmode\hbox\fi
%    \bgroup
%}{}{%
%    \typeout{Patching of \string\lstinline\space failed!}%
%}

\newenvironment{Hlisting}[1][]%
    {\noindent\ignorespaces\begin{lstlisting}[#1,float,floatplacement=H]}{\end{lstlisting}\noindent\ignorespacesafterend}

\definecolor[named]{whitesmoke}   {rgb}{0.96,0.96,0.96}
\definecolor[named]{codegreen}    {cmyk}{0.20,0,1,0.19}
\definecolor[named]{codered}      {cmyk}{0,0.90,0.86,0}
\definecolor[named]{codelightblue}{cmyk}{0.49,0.01,0,0}
\definecolor[named]{codedarkblue} {cmyk}{1,0.58,0,0.21}
%\definecolor[named]{codegreen}    {named}{ACMGreen}
%\definecolor[named]{codered}      {named}{ACMRed}
%\definecolor[named]{codelightblue}{named}{ACMLightBlue}
%\definecolor[named]{codedarkblue} {named}{ACMDarkBlue}

\def\lst{\lstinline}
\def\print#1{\pgfmathparse{#1}\pgfmathresult}
\newcommand{\tikzmark}[1]{\tikz[overlay,remember picture] \node (#1) {};}
\newcommand*{\DrawArrow}[3][]{%
    % #1 = draw options
    % #2 = left point
    % #3 = right point
    \begin{tikzpicture}[overlay,remember picture]%
        \draw [-stealth,opacity=0.5,#1] ($(#2)-(0.2em,-0.4ex)$) to ($(#3)-(0.2em,-0.4ex)$);%
    \end{tikzpicture}%
}%
%\draw [-latex, #1] ($(#2)+(0.1em,0.5ex)$) to ($(#3)+(0,0.5ex)$);

\newcommand*{\DrawBrrow}[3][]{%
    % #1 = draw options
    % #2 = left point
    % #3 = right point
    \begin{tikzpicture}[overlay,remember picture]%
        \draw [*-stealth, #1] ($(#2)-(0.2em,-0.0ex)$) to ($(#3)-(0.2em,-0.4ex)$);%
    \end{tikzpicture}%
}%
%\draw [-latex, #1] ($(#2)+(0.1em,0.5ex)$) to ($(#3)+(0,0.5ex)$);

\makeatletter
\newenvironment{btHighlight}[1][]
{\begingroup\tikzset{bt@Highlight@par/.style={#1}}\begin{lrbox}{\@tempboxa}}
{\end{lrbox}\bt@HL@box[bt@Highlight@par]{\@tempboxa}\endgroup}

\newcommand\btHL[1][]{%
    \begin{btHighlight}[#1]\bgroup\aftergroup\bt@HL@endenv%
}
\def\bt@HL@endenv{%
    \end{btHighlight}%
    \egroup
}
\newcommand{\bt@HL@box}[2][]{%
  \ifdefined\tikzexternaldisable%
    \tikzexternaldisable%
  \fi%
    \tikz[#1]{%
        \pgfpathrectangle{\pgfpoint{1pt}{0pt}}{\pgfpoint{\wd #2}{\ht #2}}%
        \pgfusepath{use as bounding box}%
        \node[anchor=base west, fill=green,outer sep=0pt,inner xsep=1pt, inner ysep=0pt, rounded corners=3pt, minimum height=\ht\strutbox+1pt,#1]{\raisebox{1pt}{\strut}\strut\usebox{#2}};
    }%
  \ifdefined\tikzexternalenable%
    \tikzexternalenable%
  \fi%
}

\lstdefinestyle{node}{
    backgroundcolor=,
    language=,
    basicstyle=\tiny\ttfamily,
    morekeywords = {br,neg,or,and,all,any},
    numbers=none,
    mathescape=true,
    frame=none,
    literate={<-}{{$\leftarrow$}}1
}

\lstdefinelanguage{alg}{
    morecomment = [s]{/*}{*/},
    morecomment = [l]{//},
    sensitive = true,
    morekeywords = {for,next,to,step}
}

\lstdefinelanguage{impala}{
    morecomment = [s]{/*}{*/},
    morecomment = [l]{//},
    sensitive = true,
    morekeywords = {i8,i16,i32,i64,u8,u16,u32,u64,f16,f32,f64,bool,int,float,double,extern,struct,as,match,true,false,type,with,let,mut,static,while,in,exit,return,break,continue,if,else,for,do,fn,any,all,extract,shuffle,ballot,enum,stream},
    morekeywords = {@,@@},
    morestring = [b]",
    moredelim=**[is][\btHL]{§}{§},
}

\lstdefinelanguage{metaocaml}{
    sensitive = true,
    morekeywords = {let,in,rec,if,then,else,fun},
    moredelim=**[is][\btHL]{§}{§},
}

\lstdefinelanguage{pseudoml}{
    sensitive = true,
    morekeywords={fun,where,whererec,lambda,let,letrec,in,and,bool,float,int,br,noret},
    literate=%
        {==}{{=}}1
        {!=}{{$\neq$}}1
        {<=}{{$\leq$}}1
        {>=}{{$\geq$}}1
        {->}{{$\rightarrow$}}1
        {<-}{{$\leftarrow$}}1
        {bot}{{$\bot$}}1
        {LAMBDA}{{$\lambda$}}1
}

\lstdefinelanguage{scala}{
    morecomment = [s]{/*}{*/},
    morecomment = [l]{//},
    sensitive = true,
    morekeywords = {val,var,new,with,import,trait,this,def,if,else,Int},
    moredelim=**[is][\btHL]{§}{§},
}

\lstdefinelanguage{scheme}{
    sensitive = true,
    morekeywords={define,filter}
}

\lstdefinelanguage{sierra}{
    morecomment = [s]{/*}{*/},
    morecomment = [l]{//},
    morestring = [b]",
    sensitive = true,
    morekeywords = {uniform,varying,simd,scalar,for_each_active,for_each_unique,current_mask},
    morekeywords = {kernel,uint,mask,skip,true,false,uint32_t,uint64_t,nullptr,return,public,protected,private,template,auto,class,virtual,struct,union,void,this,size_t,volatile,if,else,do,while,case,goto,switch,for,while,bool,typedef,static,const,float,int,short,char,double,break,continue},
    keywords = {[2]define},
    keywordstyle={[2]\color{uds-purple}\bfseries},
    moredelim=**[is][\btHL]{§}{§},
}

\lstdefinelanguage{ssa}{
    sensitive = true,
    morekeywords={fn,bool,float,int,phi,goto,br,return},
    literate=
        {:=}{{$\gets$}}1
        {==}{{=}}1
        {!=}{{$\neq$}}1
        {<=}{{$\leq$}}1
        {>=}{{$\geq$}}1
        {->}{{$\rightarrow$}}1
        {<-}{{$\leftarrow$}}1
        {PHI}{{$\phi$}}1
}

\lstdefinelanguage{terra}{
    morecomment = [s]{/*}{*/},
    morecomment = [l]{//},
    sensitive = true,
    morekeywords = {int,function,if,then,return,else,elseif,terra,end,local},
    moredelim=**[is][\btHL]{§}{§},
}

 %\lstset{literate=%
 %        {oplus}{{$\oplus$}}1
 %        {bot}{{$\bot$}}1
 %        {[|}{{$\llbracket$}}1
 %        {|]}{{$\rrbracket$}}1
 %        {SIGMA}{{$\Sigma$}}1
 %        {LAMBDA}{{$\lambda$}}1
 %        {PHI}{{$\phi$}}1
 %        {DOLLAR}{{\textdollar}}1
 %        {HLT}{{\$}}1,
 %    autogobble=true,
 %    basicstyle=\ttfamily\lst@ifdisplaystyle\scriptsize\fi,
 %    %breaklines=\lst@ifdisplaystyle{}true\else{}false\fi,
 %    breaklines=false,
 %    columns=fixed,
 %    commentstyle=\color{codegreen}\itshape,
 %    keepspaces,
 %    captionpos=b,
 %    frame=single,
 %    framesep=1.5pt,
 %    framerule=0.5pt,
 %    %keywordstyle=\color{uds-dcyan}\lst@ifdisplaystyle\bfseries\fi,
 %    keywordstyle=\color{codedarkblue}\bfseries,
 %    mathescape=true,
 %    showstringspaces=false,
 %    stringstyle=\color{codered}\ttfamily,
 %    rulecolor=\color{codedarkblue},
 %    backgroundcolor=\color{whitesmoke},
 %    numberstyle=\tiny,
 %    numbersep=5pt,
 %    language=impala,
 %}
 %
\lstset{literate=%
        {oplus}{{$\oplus$}}1
        {bot}{{$\bot$}}1
        {[|}{{$\llbracket$}}1
        {|]}{{$\rrbracket$}}1
        {SIGMA}{{$\Sigma$}}1
        {LAMBDA}{{$\lambda$}}1
        {PHI}{{$\phi$}}1
        {DOLLAR}{{\textdollar}}1
        {HLT}{{\$}}1,
    %autogobble=true,
    basicstyle=\ttfamily\lst@ifdisplaystyle\scriptsize\fi,
    %breaklines=\lst@ifdisplaystyle{}true\else{}false\fi,
    breaklines=false,
    columns=fixed,
    commentstyle=\color{green!50!black}\itshape,
    keepspaces,
    captionpos=b,
    frame=tb,
    framesep=1.5pt,
    framerule=0.3pt,
    %keywordstyle=\color{uds-dcyan}\lst@ifdisplaystyle\bfseries\fi,
    keywordstyle=\color{codedarkblue}\bfseries,
    mathescape=true,
    showstringspaces=false,
    stringstyle=\color{codered}\ttfamily,
    rulecolor=\color{codedarkblue},
    backgroundcolor=\color{whitesmoke!70!white},
    numberstyle=\tiny,
    numbersep=5pt,
    language=impala,
    %aboveskip=\smallskipamount,
    belowskip=\smallskipamount,
}

\lstnewenvironment{lstinlinelisting}[1][]{%
  \noindent%
  \phantom{M}\minipage{\linewidth-.75em}%
  \lstset{frame=none,numbers=none,aboveskip=.5\bigskipamount,belowskip=.5\bigskipamount,backgroundcolor=,#1}%
}{%
  \endminipage%
}
\lstnewenvironment{lstintextlisting}[1][]{%
  \noindent%
  \phantom{M}\minipage{\linewidth-.75em}%
  \lstset{frame=none,numbers=none,basicstyle=\intextstyle,aboveskip=.5\bigskipamount,belowskip=.5\bigskipamount,backgroundcolor=,#1}%
}{%
  \endminipage%
}

\newcommand{\lstinputinlinelisting}[2][]{%
  \noindent%
  \phantom{M}\minipage{\linewidth-.75em}%
  \lstinputlisting[frame=none,numbers=none,aboveskip=.5\bigskipamount,belowskip=.5\bigskipamount,backgroundcolor=,#1]{#2}%
  \endminipage%
}%

